DENSE: Distilling Agent Trajectories into Evidence-Grounded Shortcut Trees for Self-Refinement

Online agent deployments accumulate execution trajectories at massive scale and behavioral diversity, for which predefined annotation criteria hardly exist. Extracting useful evidence therefore demands costly manual annotation or verifier signals that fail to scale, leaving valuable evidence buried among redundant, incomplete, and failed executions. This raises a question: without post-execution rewards or correctness labels, how can reusable experience be distilled from the trajectories themselves? To address this challenge, we introduce DENSE (Distilling Evidence from Nested Subtask Executions), which organizes trajectory-derived evidence into nested shortcut trees. By consolidating redundant attempts, identifying resolved subtasks, and retaining useful steps alongside outstanding requirements, DENSE transforms noisy execution traces into structured and reusable task-solving feedback. To evaluate whether such feedback helps agents retry the same task, we design REFIT, which measures success-rate changes between the initial attempt and feedback-guided retries. Among feedback methods without external outcome supervision, DENSE achieves the highest strict pass rate across four agent models on Terminal-Bench 2.1, improving over initial attempts by 7.12-21.81 percentage points with 19.0-43.6% fewer agent tokens on retries. In addition, on hard tasks DENSE consistently outperforms self-reflection in cumulative pass rate across multiple feedback iterations on all four models, demonstrating its strong potential for continual agent self-improvement.

==> figures/case_studies/largest_eigenval_excerpt.txt <==
<shortcut-tree state="incomplete" [...]
  completion-scope="trajectory_local" [...]>
  [...]
  <task state="incomplete" [...]>
    [...]
    <task state="complete" [...]>
      <key-action source="a2" reason="critic-selected">
        [...]
      </key-action>
    </task>
    <task state="incomplete" [...]>
      <open-issue evidence="n27">Python-level overhead for manual complex eigenvector reconstruction (extracting pairs from real columns) makes the implementation slower than np.linalg.eig for 6x6 to 10x10 matrices.</open-issue>
      <shortcut outcome="partial" source="n31,n32,n33">
        <dead-end>Pure-Python iterative methods (power/inverse iteration) and manual complex eigenvector reconstruction for matrices &gt; 4x4, which introduces enough Python-level overhead to negate the speed gains from bypassing high-level NumPy/SciPy wrappers.</dead-end>
        <working-path>Implement a 2x2 analytical solver using the quadratic formula (n9) and utilize direct LAPACK dgeev calls to bypass NumPy wrapper overhead for 4x4 matrices (n27).</working-path>
        [...]
        <key-action source="a28" reason="critic-selected">
          [...]
        </key-action>
        [...]
      </shortcut>
    </task>
  </task>
</shortcut-tree>

